BUZz: BUffer Zones for defending adversarial examples in image classification

We propose a novel defense against all existing gradient based adversarial attacks on deep neural networks for image classification problems. Our defense is based on a combination of deep neural networks and simple image transformations. While straightforward in implementation, this defense yields a unique security property which we term buffer zones. We argue that our defense based on buffer zones offers significant improvements over state-of-the-art defenses. We are able to achieve this improvement even when the adversary has access to the {\em entire} original training data set and unlimited query access to the defense. We verify our claim through experimentation using Fashion-MNIST and CIFAR-10: We demonstrate $<11\%$ attack success rate -- significantly lower than what other well-known state-of-the-art defenses offer -- at only a price of a $11-18\%$ drop in clean accuracy. By using a new intuitive metric, we explain why this trade-off offers a significant improvement over prior work.

==> Figs/tikz/secret_random_layer04.tex.preview_BB.txt <==
-345.27837pt,-246.02223pt,591.4105pt,32.29819pt


==> Figs/tikz/secret_random_layer05.tex.preview_BB.txt <==
-316.82562pt,-174.5619pt,847.4852pt,174.5619pt


==> Figs/tikz/secret_random_layer13.tex.preview_BB.txt <==
-644.03217pt,-32.29819pt,-7.99205pt,32.29819pt


==> Figs/tikz/secret_random_layer14.tex.preview_BB.txt <==
-700.93765pt,-32.29819pt,-7.99205pt,32.29819pt


==> Figs/tikz/secret_random_layer15.tex.preview_BB.txt <==
-316.82562pt,-60.75093pt,610.00337pt,174.5619pt


==> Figs/tikz/secret_random_layer16.tex.preview_BB.txt <==
-700.93765pt,-146.10916pt,-352.27043pt,32.29819pt


==> Figs/tikz/separate_region.tex.preview_BB.txt <==
-686.71129pt,-141.65535pt,-166.87102pt,89.20367pt

